Computing with Codio at Coventry University: Online virtual Linux boxes and automated formative feedback

We describe our experience using Codio at Coventry University in our undergraduate programming curriculum. Codio provides students with online virtual Linux boxes, and allows staff to equip these with guides written in markdown and supplemental tasks that provide automated feedback. The use of Codio has coincided with a steady increase in student performance and satisfaction as well as far greater data on student engagement and performance.

==> time_summative.dat <==
mark pt1	 pt2    pt1count pt2count fake fakecount
0	0	0	0	0 -100 5
5	0	0	0	0
10	0	0	0	3
15	0.6465	0.6535	3	4
20	0.5917	0.5917	2	7
25	2.8225	5.2306	1	7
30	4.736	8.9186	4	26
35	1.5698	2.6405	9	25
40	2.4728	4.7686	14	38
45	2.7495	3.7304	10	29
50	3.4827	8.5504	13	28
55	4.4791	11.219	9	32
60	5.0553	8.8374	20	35
65	7.3946	12.9051	21	28
70	4.9784	9.6855	39	33
75	5.1479	10.6648	40	19
80	6.4279	13.8225	44	27
85	8.5621	15.7527	49	23
90	9.8427	17.8433	50	8
95	8.9898	15.382	38	1
100	9.7652	20.0014	27	6


